Generalized Points-to Graphs: A New Abstraction of Memory in the Presence of Pointers

Flow- and context-sensitive points-to analysis is difficult to scale; for top-down approaches, the problem centers on repeated analysis of the same procedure; for bottom-up approaches, the abstractions used to represent procedure summaries have not scaled while preserving precision. We propose a novel abstraction called the Generalized Points-to Graph (GPG) which views points-to relations as memory updates and generalizes them using the counts of indirection levels leaving the unknown pointees implicit. This allows us to construct GPGs as compact representations of bottom-up procedure summaries in terms of memory updates and control flow between them. Their compactness is ensured by the following optimizations: strength reduction reduces the indirection levels, redundancy elimination removes redundant memory updates and minimizes control flow (without over-approximating data dependence between memory updates), and call inlining enhances the opportunities of these optimizations. We devise novel operations and data flow analyses for these optimizations. Our quest for scalability of points-to analysis leads to the following insight: The real killer of scalability in program analysis is not the amount of data but the amount of control flow that it may be subjected to in search of precision. The effectiveness of GPGs lies in the fact that they discard as much control flow as possible without losing precision (i.e., by preserving data dependence without over-approximation). This is the reason why the GPGs are very small even for main procedures that contain the effect of the entire program. This allows our implementation to scale to 158kLoC for C programs.

==> abstract.txt <==
Generalized Points-to Graphs: A New Abstraction of Memory in the Presence of Pointers

Flow-   and
context-sensitive  points-to  analysis  is difficult to  scale;  for
top-down  approaches,  the  problem  centers  on  repeated  analysis  of
the  same procedure;  for  bottom-up approaches,  the abstractions  used
to  represent  procedure  summaries  have not  scaled  while  preserving
precision. 

We propose  a novel abstraction  called the Generalized  Points-to Graph
(GPG) which views points-to relations  as memory updates and generalizes
them using the counts of indirection levels leaving the unknown pointees
implicit. This allows us to construct GPGs as compact representations of
bottom-up procedure  summaries in  terms of  memory updates  and control
flow  between  them.  Their  compactness is  ensured  by  the  following
optimizations:  strength  reduction   reduces  the  indirection  levels,
redundancy elimination  removes redundant  memory updates  and minimizes
control flow (without over-approximating  data dependence between memory
updates),  and  call  inlining   enhances  the  opportunities  of  these
optimizations. We  devise novel  operations and  data flow  analyses for
these optimizations.

Our quest for  scalability of points-to analysis leads  to the following
insight: The real  killer of scalability in program analysis  is not the
amount  of  data  but  the  amount  of  control  flow  that  it  may  be
subjected  to in  search of  precision. The  effectiveness of  GPGs lies
in  the  fact  that  they  discard as  much  control  flow  as  possible
without losing  precision (i.e.,  by preserving data  dependence without
over-approximation). This is the reason why the GPGs are very small even
for main procedures that contain the  effect of the entire program. This
allows our implementation to scale to 158kLoC for C programs.


